A homological model for $U_q \mathfrak{sl}(2)$ Verma-modules and their braid representations

We extend Lawrence's representations of the braid groups to relative homology modules, and we show that they are free modules over a Laurent polynomials ring. We define homological operators and we show that they actually provide a representation for an integral version for $U_q \mathfrak{sl}(2)$. We suggest an isomorphism between a given basis of homological modules and the standard basis of tensor products of Verma modules, and we show it to preserve the integral ring of coefficients, the action of $U_q \mathfrak{sl}(2)$, the braid group representations and their grading. This recovers an integral version for Kohno's theorem relating absolute Lawrence representations with quantum braid representation on highest weight vectors. It is an extension of the latter theorem as we get rid of generic conditions on parameters, and as we recover the entire product of Verma-modules as a braid group and a $U_q \mathfrak{sl}(2)$-module.

==> FN3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FN3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{556.3160692bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.02311125)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FN3.pdf}}%
    \put(0.66370445,0.80237181){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09437081\unitlength}\raggedright \end{minipage}}}%
    \put(1.53495504,-3.50408866){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.73519166\unitlength}\raggedright \end{minipage}}}%
    \put(-0.03733587,-2.66698941){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.68423772\unitlength}\raggedright \end{minipage}}}%
    \put(1.40393076,-3.49680976){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.50225964\unitlength}\raggedright \end{minipage}}}%
    \put(-3.48764092,-1.95363523){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\begin{minipage}{1.0190774\unitlength}\raggedright \end{minipage}}}%
    \put(0.37866609,-0.0257802){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12325982\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> FN3bon.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FN3bon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{513.66444039bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78963537)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{FN3bon.pdf}}%
    \put(0.2756921,0.08444624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33195552\unitlength}\raggedright {\color{red} $d_1$}\end{minipage}}}%
    \put(0.45346924,0.08444624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33195552\unitlength}\raggedright {\color{red} $d_2$}\end{minipage}}}%
    \put(0.45976225,0.72947835){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.63873909\unitlength}\raggedright {\color{green} $N_3$}\end{minipage}}}%
    \put(0.22692138,0.52495598){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.47669445\unitlength}\raggedright $F'$\end{minipage}}}%
    \put(0.1954564,0.63980316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.47669445\unitlength}\raggedright $F$\end{minipage}}}%
    \put(0.36694054,0.54540821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36342052\unitlength}\raggedright $z_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{FN3bon.pdf}}%
    \put(0.2977176,0.44472027){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45466894\unitlength}\raggedright $z_1'$\end{minipage}}}%
    \put(0.49752021,0.22446543){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45466894\unitlength}\raggedright $z_2'$\end{minipage}}}%
    \put(0.47706798,0.35032534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.45466894\unitlength}\raggedright $z_2$\end{minipage}}}%
    \put(0.041278,0.42426804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42320399\unitlength}\raggedright {\color{gray} $p_1$}\end{minipage}}}%
    \put(0.20017615,0.42112154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42320399\unitlength}\raggedright {\color{gray} $p_2$}\end{minipage}}}%
    \put(0.62023362,0.49821074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42320399\unitlength}\raggedright {\color{gray} $p_4$}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> N23.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'N23.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{513.66444686bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78963531)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{N23.pdf}}%
    \put(0.27569211,0.08444624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33195551\unitlength}\raggedright {\color{red} $d_1$}\end{minipage}}}%
    \put(0.45346924,0.08444624){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33195551\unitlength}\raggedright {\color{red} $d_2$}\end{minipage}}}%
    \put(0.31633461,0.69149675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.63873908\unitlength}\raggedright {\color{green} $N_{2,3}$}\end{minipage}}}%
    \put(0.04127802,0.42426804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42320398\unitlength}\raggedright {\color{gray} $p_1$}\end{minipage}}}%
    \put(0.20017616,0.42112153){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42320398\unitlength}\raggedright {\color{gray} $p_2$}\end{minipage}}}%
    \put(0.62023362,0.49821074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42320398\unitlength}\raggedright {\color{gray} $p_4$}\end{minipage}}}%
  \end{picture}%
\endgroup%


==> carre4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'carre4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{393.3727629bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68576937)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{carre4.pdf}}%
    \put(-0.00633047,0.33476844){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(1-t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{carre4.pdf}}%
    \put(-0.13487779,-0.25688927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.29284939\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{carre4.pdf}}%
  \end{picture}%
\endgroup%


==> delta11.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'delta11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.2876682bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52200515)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{delta11.pdf}}%
    \put(0.20457412,0.49232735){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{delta11.pdf}}%
    \put(0.35110667,0.44436545){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.54592203,0.44203307){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{delta11.pdf}}%
    \put(0.20263738,0.11079239){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{delta11.pdf}}%
    \put(0.34211667,0.00463989){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.57909329,0.00956326){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{delta11.pdf}}%
    \put(0.01959865,0.5070576){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{delta11.pdf}}%
    \put(0.01959865,0.10906054){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{delta11.pdf}}%
    \put(0.68064553,0.49033013){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{delta11.pdf}}%
    \put(0.67870874,0.10879512){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{delta11.pdf}}%
    \put(0.88733136,0.49192004){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{delta11.pdf}}%
    \put(0.88539462,0.11038498){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{delta11.pdf}}%
  \end{picture}%
\endgroup%


==> delta21.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'delta21.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.2876682bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52200515)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{delta21.pdf}}%
    \put(0.20457412,0.49232735){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{delta21.pdf}}%
    \put(0.35110667,0.44436545){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.54592203,0.44203307){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{delta21.pdf}}%
    \put(0.20263738,0.11079239){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{delta21.pdf}}%
    \put(0.34211667,0.00463989){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.57909329,0.00956326){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{delta21.pdf}}%
    \put(0.01959865,0.5070576){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{delta21.pdf}}%
    \put(0.01959865,0.10906054){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{delta21.pdf}}%
    \put(0.68064553,0.49033013){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{delta21.pdf}}%
    \put(0.67870874,0.10879512){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{delta21.pdf}}%
    \put(0.88733136,0.49192004){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{delta21.pdf}}%
    \put(0.88539462,0.11038498){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{delta21.pdf}}%
  \end{picture}%
\endgroup%


==> delta22.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'delta22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508.2876682bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52200515)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{delta22.pdf}}%
    \put(0.2045741,0.49232735){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{delta22.pdf}}%
    \put(0.35110667,0.44436545){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.54592203,0.44203307){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{delta22.pdf}}%
    \put(0.20263735,0.11079239){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{delta22.pdf}}%
    \put(0.34211667,0.00463989){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_1$}}}%
    \put(0.57909329,0.00956326){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{$d_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{delta22.pdf}}%
    \put(0.01959863,0.5070576){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{delta22.pdf}}%
    \put(0.01959863,0.10906054){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{delta22.pdf}}%
    \put(0.68064551,0.49033013){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{delta22.pdf}}%
    \put(0.67870872,0.10879512){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{delta22.pdf}}%
    \put(0.88733131,0.49192004){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{delta22.pdf}}%
    \put(0.88539457,0.11038498){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$p_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{delta22.pdf}}%
  \end{picture}%
\endgroup%


==> deltas.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'deltas.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1185.43058328bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55515074)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{deltas.pdf}}%
    \put(0.08771708,0.51117141){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{deltas.pdf}}%
    \put(0.15054715,0.49060636){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.23407987,0.48960628){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{deltas.pdf}}%
    \put(0.08688664,0.34757725){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{deltas.pdf}}%
    \put(0.14669243,0.30206129){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.24830302,0.30417233){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{deltas.pdf}}%
    \put(0.00840349,0.51748743){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{deltas.pdf}}%
    \put(0.00840349,0.34683467){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{deltas.pdf}}%
    \put(0.29184648,0.51031504){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{deltas.pdf}}%
    \put(0.29101602,0.34672086){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{deltas.pdf}}%
    \put(0.38046901,0.51099676){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{deltas.pdf}}%
    \put(0.37963857,0.34740256){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{deltas.pdf}}%
    \put(0.6589381,0.50755608){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{deltas.pdf}}%
    \put(0.72176819,0.48699103){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.80530091,0.48599095){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{deltas.pdf}}%
    \put(0.65810767,0.34396192){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{deltas.pdf}}%
    \put(0.71791348,0.29844595){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.81952408,0.300557){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{deltas.pdf}}%
    \put(0.57962452,0.51387211){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{deltas.pdf}}%
    \put(0.57962452,0.34321934){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{deltas.pdf}}%
    \put(0.86306751,0.50669972){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{deltas.pdf}}%
    \put(0.86223705,0.34310554){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{deltas.pdf}}%
    \put(0.95169001,0.50738144){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{deltas.pdf}}%
    \put(0.95085959,0.34378725){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{deltas.pdf}}%
    \put(0.36067397,0.2110996){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{deltas.pdf}}%
    \put(0.42350405,0.19053455){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.50703677,0.18953447){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{deltas.pdf}}%
    \put(0.35984354,0.04750544){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{deltas.pdf}}%
    \put(0.41964932,0.00198949){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_1$\end{tabular}}}}%
    \put(0.52125991,0.00410053){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$d_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{deltas.pdf}}%
    \put(0.28136039,0.21741563){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{deltas.pdf}}%
    \put(0.28136039,0.04676287){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{deltas.pdf}}%
    \put(0.56480337,0.21024324){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{deltas.pdf}}%
    \put(0.56397292,0.04664906){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{deltas.pdf}}%
    \put(0.65342591,0.21092496){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{deltas.pdf}}%
    \put(0.65259547,0.04733076){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{deltas.pdf}}%
    \put(0.18004393,0.56021245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39226253\unitlength}\raggedright $\delta_{1,1}$\end{minipage}}}%
    \put(0.76391858,0.55659714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.58929763\unitlength}\raggedright $\delta_{2,2}$\end{minipage}}}%
    \put(0.47830811,0.26737129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.66160404\unitlength}\raggedright $\delta_{2,1}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> dessin.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{756.89534875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.12281938)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00109669,0.06970809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_i$\end{tabular}}}}%
    \put(0.46020971,0.04788737){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$= t^{i-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin.pdf}}%
    \put(0.10146287,0.04695915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0.31179585,0.0458915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dessin.pdf}}%
    \put(0.05211643,0.10533897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}{\tiny $M_1$}\end{tabular}}}}%
    \put(0.19456026,0.09671086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{i_1}$\end{tabular}}}}%
    \put(0.36367213,0.09671086){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{k_1}$\end{tabular}}}}%
    \put(0.43052834,0.07269075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dessin.pdf}}%
    \put(0.63413097,0.05242815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0.84446395,0.05136049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{dessin.pdf}}%
    \put(0.61213895,0.10324758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_1$\end{tabular}}}}%
    \put(0.6887919,0.10431524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{i_1}$\end{tabular}}}}%
    \put(0.89634026,0.10431524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{k_1}$\end{tabular}}}}%
    \put(0.53825978,0.07815981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_i$\end{tabular}}}}%
    \put(0.96319644,0.07815974){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{dessin.pdf}}%
  \end{picture}%
\endgroup%


==> ht.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ht.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{441.21026154bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16522109)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ht.pdf}}%
    \put(-0.1071764,0.38369315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19964471\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ht.pdf}}%
    \put(0.3946828,0.17489039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35349938\unitlength}\raggedright $\xrightarrow{h_t}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> ht1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ht1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.02850266bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44367217)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ht1.pdf}}%
  \end{picture}%
\endgroup%


==> ret.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ret.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{639.5787769bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41742979)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ret.pdf}}%
    \put(0.18536907,0.16496252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ldots$}}}%
    \put(0.75900818,0.16496252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ldots$}}}%
    \put(0.46314623,0.158406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\huge $\to$}}}}%
    \put(-0.00133638,0.16725664){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small $w_0$}}}}%
    \put(0.11869824,0.19252714){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small $w_1$}}}}%
    \put(0.25389514,0.19379065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small $w_n$}}}}%
    \put(0.5697757,0.16978371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small $w_0$}}}}%
    \put(0.70370906,0.19505415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small $w_1$}}}}%
    \put(0.83258835,0.19126358){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\small $w_n$}}}}%
    \put(0.17829589,0.39604731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$D_n$}}}}%
    \put(0.45423255,0.38088504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\huge $\to$}}}}%
    \put(0.76997342,0.39604731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$D_n^{\ret}$}}}}%
  \end{picture}%
\endgroup%


==> retprime.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'retprime.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{445.81408279bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00836876)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{retprime.pdf}}%
    \put(0.32541149,0.73039184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10093894\unitlength}\raggedright $F$\end{minipage}}}%
    \put(0.3590578,0.59580662){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06729263\unitlength}\raggedright $F'$\end{minipage}}}%
    \put(0.66187461,0.747215){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11776209\unitlength}\raggedright \end{minipage}}}%
    \put(0.68804874,0.72953785){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.63927994\unitlength}\raggedright {\color{green} $N_3$}\end{minipage}}}%
    \put(0.58596571,0.04025793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43740207\unitlength}\raggedright {\color{red} $d_2$}\end{minipage}}}%
    \put(0.37524067,0.04195731){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.43740207\unitlength}\raggedright {\color{red} $d_1$}\end{minipage}}}%
    \put(0.52513765,0.65577208){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.55516416\unitlength}\raggedright $z_1$\end{minipage}}}%
    \put(0.44696546,0.52321924){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.55516416\unitlength}\raggedright $z_1'$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> testypo.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'testypo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{197.06376358bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.38608598)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.41316253,1.35198177){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}mmmmm\end{tabular}}}}%
    \put(0.42131796,1.08285208){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}{\tiny m}\end{tabular}}}}%
    \put(0.41859948,0.62342864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}yo\end{tabular}}}}%
    \put(0.42947339,0.36789128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(-0.00276521,0.13953879){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}popo\end{tabular}}}}%
    \put(0.45937669,0.14225738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}$\rho$\end{tabular}}}}%
    \put(0.78831309,0.16944226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}{\tiny $\rho$}\end{tabular}}}}%
    \put(0.30986025,0.00633321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}${\tiny \rho}$\end{tabular}}}}%
    \put(0.75569126,0.07429524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}{\small p}\end{tabular}}}}%
    \put(0.45665821,0.94692781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{2}\smash{\begin{tabular}[t]{l}{\huge p}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> ti.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ti.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{795.46675973bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.11757114)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00104351,0.06703516){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_i$\end{tabular}}}}%
    \put(0.43789458,0.04627249){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$= t^{i-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ti.pdf}}%
    \put(0.09654303,0.0453893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0.29667716,0.04437342){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{ti.pdf}}%
    \put(0.04958936,0.10093834){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}{\tiny $M_1$}\end{tabular}}}}%
    \put(0.18512622,0.0927286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{i_1}$\end{tabular}}}}%
    \put(0.34603802,0.0927286){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{k_1}$\end{tabular}}}}%
    \put(0.40965243,0.0698732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{ti.pdf}}%
    \put(0.65187161,0.04520544){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0.85200574,0.04418955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\ldots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{ti.pdf}}%
    \put(0.63094597,0.09356069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_1$\end{tabular}}}}%
    \put(0.70388209,0.09457658){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{i_1}$\end{tabular}}}}%
    \put(0.90136663,0.09457658){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$M_{k_1}$\end{tabular}}}}%
    \put(0.56064913,0.0696894){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_i$\end{tabular}}}}%
    \put(0.96498101,0.06968933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$w_j$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{ti.pdf}}%
  \end{picture}%
\endgroup%

